Supervised Initialization of LSTM Networks for Fundamental Frequency Detection in Noisy Speech Signals

Fundamental frequency is one of the most important parameters of human speech, of importance for the classification of accent, gender, speaking styles, speaker identification, age, among others. The proper detection of this parameter remains as an important challenge for severely degraded signals. In previous references for detecting fundamental frequency in noisy speech using deep learning, the networks, such as Long Short-term Memory (LSTM) has been initialized with random weights, and then trained following a back-propagation through time algorithm. In this work, a proposal for a more efficient initialization, based on a supervised training using an Auto-associative network, is presented. This initialization is a better starting point for the detection of fundamental frequency in noisy speech. The advantages of this initialization are noticeable using objective measures for the accuracy of the detection and for the training of the networks, under the presence of additive white noise at different signal-to-noise levels.

==> snr-5.dat <==
Epoch	Random	Auto-Associative
1	600.083	199.137
2	446.811	118.352
3	372.395	96.519
4	324.048	86.287
5	288.072	79.65
6	267.277	75.184
7	253.484	71.9
8	242.747	69.236
9	230.188	66.576
10	218.814	64.242
11	209.086	62.417
12	200.238	60.873
13	193.107	59.494
14	186.419	58.254
15	180.567	57.349
16	175.497	56.524
17	170.894	55.428
18	166.686	54.316
19	162.659	53.298
20	158.932	52.372
21	155.348	51.567
22	152.002	50.879
23	148.902	50.346
24	145.895	50.243
25	142.826	50.615
26	139.786	50.29
27	137.165	49.702
28	134.997	49.165
29	132.889	48.748
30	131.099	48.427
31	129.252	48.349
32	127.613	48.193
33	126.153	48.377
34	124.614	48.277
35	122.675	48.287
36	120.243	47.887
37	117.558	48.173
38	115.546	47.043
39	114.248	48.976
40	113.363	44.779
41	112.579	51.311
42	111.925	45.425
43	111.236	66.277
44	110.298	47.214
45	109.199	43.56
46	107.931	43.463
47	106.82	44.54
48	105.846	45.676
49	104.863	45.751
50	103.702	45.572
51	101.991	45.298
52	98.725	44.946
53	97.555	44.541
54	98.166	43.995
55	104.368	43.408
56	92.864	42.874
57	91.454	42.555
58	91.128	42.361
59	97.455	42.425
60	89.418	42.522
61	92.53	42.863
62	97.585	43.168
63	95.744	42.254
64	89.886	44.268
65	89.684	40.514
66	86.551	46.546
67	87.74	41.2
68	91.717	57.674
69	83.381	51.517
70	82.385	39.818
71	106.743	39.548
72	81.864	39.918
73	81.001	41.727
74	80.122	43.337
75	80.018	44.636
76	80.237	44.195
77	79.989	41.464
78	77.074	40.678
79	130.507	41.151
80	77.675	41.963
81	76.986	42.236
82	75.83	41.64
83	74.198	40.994
84	73.764	40.704
85	73.513	40.792
86	73.838	40.947
87	71.73	40.904
88	71.61	40.667
89	71.026	40.392
90	76.623	40.264
91	69.676	40.212
92	72.848	40.144
93	82.895	40.016
94	73.342	39.891
95	104.18	39.78
96	71.173	39.677
97	69.813	39.543
98	67.184	39.466
99	66.7	39.391
100	66.089	39.401
101	64.813	39.483
102	79.345	39.535
103	67.617	39.16
104	66.212	38.724
105	63.556	38.547
106	66.265	38.593
107	73.392	38.813
108	67.048	38.332
109	77.796	37.449
110	62.023	37.061
111	61.337	37.231
112	62.088	40.815
113	60.461	40.036
114	64.559	48.455
115	64.667	35.716
116	70.971	35.612
117	60.833	35.96
118	82.52	37.127
119	72.459	39.466
120	63.394	43.358
121	59.634	39.123
122	58.69	41.934
123	58.864	36.069
124	57.473	40.513
125	58.895	36.614
126	75.937	37.733
127	60.227	36.813
128	58.176	37.492
129	81.554	36.177
130	67.265	37.843
131	58.205	36.153
132	55.934	41.068
133	56.292	37.45
134	55.889	40.75
135	55.116	35.245
136	55.631	36.002
137	55.705	35.495
138	56.612	36.642
139	83.863	36.318
140	56.187	37.747
141	55.612	36.97
142	54.618	37.578
143	56.983	35.112
144	53.345	35.54
145	57.169	36.848
146	62.901	38.526
147	54.903	36.163
148	54.519	36.99
149	54.682	36.318
150	71.518	39.587
151	53.86	34.595
152	51.758	35.273
153	51.314	35.337
154	51.47	39.349
155	59.216	41.607
156	66.215	38.53
157	59.049	42.903
158	51.368	35.42
159	51.193	35.491
160	50.508	35.026
161	50.937	34.353
162	50.96	33.813
163	52.104	33.642
164	91.381	33.634
165	54.937	33.671
166	50.133	33.709
167	50.001	33.969
168	53.727	34.387
169	52.946	34.636
170	53.992	35.143
171	53.639	38.059
172	53.504	33.026
173	53.948	33.051
174	55.268	34.175
175	49.285	42.662
176	48.357	44.887
177	55.129	36.995
178	59.327	34.095
179	50.586	34.191
180	48.545	37.027
181	56.706	33.092
182	48.404	33.119
183	47.203	33.114
184	48.004	35.578
185	47.711	52.571
186	47.988	37.55
187	68.395	35.176
188	47.897	36.558
189	48.337	35.761
190	46.648	37.98
191	46.914	34.478
192	64.658	34.678
193	47.612	33.767
194	46.529	33.906
195	44.999	33.481
196	48.672	35.369
197	66.949	33.026
198	48.056	36.084
199	47.36	31.934
200	48.13	35.4
201	48.911	33.424
202	48.351	44.165
203	47.437	37.539
204	46.224	34.089
205	44.567	32.864
206	45.709	32.631
207	61.467	33.434
208	45.704	34.051
209	43.771	36.98
210	43.648	33.349
211	43.386	33.499
212	43.192	32.204
213	49.077	32.812
214	45.02	32.828
215	48.253	34.538
216	61.932	33.96
217	50.029	41.512
218	43.996	33.626
219	48.176	39.519
220	46.807	33.182
221	50.355	34.252
222	46.544	31.837
223	45.797	33.451
224	44.376	31.894
225	42.481	35.867
226	42.38	33.096
227	42.046	37.459
228	43.483	31.734
229	51.945	32.11
230	49.588	31.202
231	48.574	31.92
232	46.001	31.673
233	44.524	36.338
234	44.27	36.256
235	47.63	32.131
236	50.207	31.766
237	42.678	33.705
238	41.107	37.489
239	40.95	32.765
240	40.917	37.33
241	43.597	31.854
242	41.997	34.962
243	39.607	32.659
244	46.15	36.731
245	56.956	31.069
246	45.208	32.887
247	40.645	31.401
248	41.354	34.812
249	41.541	30.817
250	40.554	36.05
251	40.785	31.046
252	42.449	35.926
253	40.998	31.409
254	41.196	32.449
255	55.105	30.785
256	43.684	32.693
257	39.259	31.126
258	38.271	35.369
259	41.047	32.445
260	39.578	32.068
261	41.23	31.257
262	43.748	36.141
263	38.922	31.859
264	57.969	31.407
265	40.112	32.543
266	37.725	32.894
267	36.977	33.074
268	37.483	35.384
269	51.478	30.248
270	41.301	29.918
271	38.16	30.687
272	36.393	30.749
273	36.793	34.316
274	37.932	39.662
275	49.278	32.41
276	38.124	38.43
277	37.497	33.875
278	37.243	34.198
279	47.397	29.768
280	49.626	32.578
281	38.837	31.259
282	39.221	35.632
283	38.576	30.711
284	40.316	30.482
285	41.458	29.528
286	51.056	30.27
287	42.961	30.541
288	36.705	31.927
289	36.475	34.102
290	37.883	30.927
291	37.728	31.884
292	38.203	31.738
293	37.344	35.985
294	38.858	35.843
295	36.191	31.915
296	37.92	29.834
297	38.843	29.32
298	49.506	29.251
299	38.605	29.381
300	35.398	29.472
301	34.071	30.511
302	35.672	33.42
303	57.712	71.547
304	36.347	30.076
305	35.707	30.537
306	35.327	30.296
307	34.861	30.284
308	35.542	31.619
309	38.66	28.755
310	46.239	29.21
311	40.77	28.894
312	33.722	29.596
313	33.777	29.74
314	34.43	31.681
315	35.49	30.208
316	36.118	30.422
317	37.535	29.845
318	37.44	29.832
319	44.528	30.589
320	35.262	30.412
321	31.646	31.338
322	37.532	30.539
323	33.373	30.278
324	36.888	30.674
325	37.331	30.179
326	36.422	32.229
327	32.729	29.492
328	39.01	33.456
329	35.322	30.528
330	37.985	30.585
331	40.452	30.142
332	49.109	32.814
333	32.444	31.618
334	33.03	29.932
335	31.826	29.619
336	31.442	30.401
337	31.789	31.619
338	34.696	29.853
339	39.666	29.553
340	33.29	29.349
341	31.134	32.033
342	34.148	31.874
343	37.729	29.9
344	32.794	28.168
345	30.718	31.21
346	32.496	27.951
347	32.567	27.984
348	32.434	28.019
349	42.812	30.095
350	41.361	40.963
351	37.014	34.296
352	33.704	36.989
353	36.326	30.31
354	34.42	29.281
355	32.774	30.971
356	40.811	28.526
357	57.888	30.238
358	31.49	30.94
359	30.23	31.317
360	29.504	29.451
361	29.392	31.288
362	30.143	30.354
363	31.32	30.777
364	30.439	28.805
365	34.396	30.107
366	43.64	29.62
367	30.215	31.275
368	30.235	27.73
369	31.531	30.696
370	29.832	28.017
371	36.629	34.182
372	30.71	27.187
373	33.395	28.314
374	38.863	28.243
375	33.291	27.96
376	30.663	27.362
377	31.939	28.617
378	51.252	27.341
379	34.403	30.923
380	30.126	30.507
381	31.503	39.877
382	33.63	34.873
383	32.017	27.727
384	28.291	30.467
385	28.088	30
386	28.108	42.382
387	30.459	28.002
388	28.702	28.931
389	31.51	27.627
390	30.818	30.21
391	33.522	29.26
392	38.5	28.124
393	31.385	27.571
394	30.06	29.562
395	32.593	31.603
396	29.776	29.466
397	33.997	29.631
398	39.2	27.501
399	33.888	28.564
400	30.24	29.498
401	29.227	28.497
402	31.091	28.014
403	31.405	29.217
404	29	29.568
405	28.038	28.204
406	38.303	26.91
407	29.322	28.085
408	28.891	30.673
409	31.292	27.539
410	33.474	26.501
411	32.471	27.078
412	27.792	27.092
413	28.445	30.883
414	27.508	34.007
415	30.246	31.46
416	31.209	36.103
417	33.973	26.901
418	29.631	26.797
419	29.362	26.002
420	30.12	26.943
421	29.428	26.174
422	33.26	28.101
423	35.991	26.387
424	35.729	29.074
425	29.466	27.165
426	27.022	33.542
427	26.518	26.141
428	30.067	28.463
429	34.054	25.292
430	28.808	28.357
431	29.872	26.43
432	32.346	29.803
433	31.27	25.411
434	27.485	25.673
435	29.127	25.43
436	30.051	26.585
437	30.352	26.234
438	29.959	26.26
439	31.343	26.355
440	29.002	27.332
441	31.61	28.031
442	25.892	29.925
443	26.09	26.085
444	25.97	26.949
445	27.378	25.61
446	27.32	27.491
447	29.816	36.159
448	32.723	34.763
449	115.899	26.51
450	31.308	25.175
451	25.154	25.163
452	25.524	25.586
453	25.061	25.697
454	nan	24.934
455	nan	24.911
456	nan	25.215
457	nan	25.476
458	nan	25.091
459	nan	24.922
460	nan	25.015
461	nan	25.713
462	nan	25.704
463	nan	25.404
464	nan	24.261
465	nan	24.658
466	nan	23.742
467	nan	24.339
468	nan	24.846
469	nan	51.84
470	nan	25.905
471	nan	22.644
472	nan	23.393
473	nan	24.831
474	nan	26.739
475	nan	26.847
476	nan	25.186
477	nan	24.741
478	nan	26.35
479	nan	24.298
480	nan	24.695
481	nan	24.813
482	nan	26.403
483	nan	23.503
484	nan	23.632
485	nan	25.186
486	nan	26.628
487	nan	23.611
488	nan	23.807
489	nan	22.927
490	nan	23.617
491	nan	23.327
492	nan	24.82
493	nan	25.421
494	nan	28.639
495	nan	25.048
496	nan	25.847
497	nan	27.115
498	nan	24.232
499	nan	22.362
500	nan	22.765
501	nan	27.143
502	nan	26.956
503	nan	24.003
504	nan	23.927
505	nan	26.236
506	nan	26.346
507	nan	23.437
508	nan	22.274
509	nan	22.011
510	nan	22.422
511	nan	23.028
512	nan	23.306
513	nan	24.137
514	nan	22.675
515	nan	23.537
516	nan	22.92
517	nan	28.601
518	nan	23.778
519	nan	23.812
520	nan	21.344
521	nan	21.719
522	nan	22.847
523	nan	22.006
524	nan	20.955
525	nan	21.404
526	nan	21.622
527	nan	26.109
528	nan	24.205
529	nan	20.926
530	nan	20.913
531	nan	26.06
532	nan	21.762
533	nan	21.454
534	nan	22.093
535	nan	24.201
536	nan	21.55
537	nan	23.965
538	nan	33.923
539	nan	23.316
540	nan	27.864
541	nan	25.063
542	nan	21.818
543	nan	20.232
544	nan	22.38
545	nan	21.42
546	nan	25.849
547	nan	21.193
548	nan	24.003
549	nan	19.979
550	nan	22.552
551	nan	20.316
552	nan	23.44
553	nan	20.527
554	nan	23.498
555	nan	19.87
556	nan	21.968
557	nan	20.41
558	nan	22.769
559	nan	21.458
560	nan	23.73
561	nan	21.241
562	nan	22.836
563	nan	23.648
564	nan	18.981
565	nan	19.43
566	nan	20.465
567	nan	27.739
568	nan	22.909
569	nan	23.582
570	nan	20.551
571	nan	20.226
572	nan	21.011
573	nan	24.438
574	nan	23.161
575	nan	18.98
576	nan	19.259
577	nan	20.124
578	nan	26.586
579	nan	22.463
580	nan	27.409
581	nan	20.413
582	nan	20.289
583	nan	20.674
584	nan	21.626
585	nan	22.782
586	nan	22.338
587	nan	23.2
588	nan	19.505
589	nan	21.042
590	nan	21.31
591	nan	20.206
592	nan	19.385
593	nan	21.8
594	nan	21.067
595	nan	25.684
596	nan	20.512
597	nan	19.659
598	nan	19.529
599	nan	18.558
600	nan	19.135
601	nan	20.238
602	nan	32.31
603	nan	21.179
604	nan	24.558
605	nan	21.311
606	nan	22.395
607	nan	19.268
608	nan	20.995
609	nan	20.475
610	nan	22.987
611	nan	20.75
612	nan	20.975
613	nan	20.899
614	nan	22.042
615	nan	24.627
616	nan	21.253
617	nan	18.854
618	nan	18.935
619	nan	18.973
620	nan	20.346
621	nan	27.486
622	nan	23.878
623	nan	29.798
624	nan	24.977
625	nan	20.099
626	nan	19.032
627	nan	20.617
628	nan	20.059
629	nan	22.394
630	nan	20.178
631	nan	21.031
632	nan	18.828
633	nan	20.087
634	nan	20.016
635	nan	20.488
636	nan	18.881
637	nan	21.622
638	nan	18.931
639	nan	22.215
640	nan	19.722
641	nan	19.893
642	nan	18.172
643	nan	20.125
644	nan	18.711
645	nan	22.693
646	nan	18.641
647	nan	22.334
648	nan	17.756
649	nan	18.205
650	nan	17.64
651	nan	18.621
652	nan	21.389
653	nan	27.692
654	nan	24.044
655	nan	19.245
656	nan	22.608
657	nan	18.67
658	nan	19.675
659	nan	17.754
660	nan	21.081
661	nan	18.626
662	nan	18.304
663	nan	18.249
664	nan	21.834
665	nan	19.512
666	nan	18.127
667	nan	18.869
668	nan	20.021
669	nan	27.398
670	nan	23.98
671	nan	19.882
672	nan	25.435
673	nan	20.751
674	nan	24.299
675	nan	18.104
676	nan	19.362
677	nan	18.234
678	nan	19.63
679	nan	18.527
680	nan	20.963
681	nan	18.878
682	nan	24.28
683	nan	17.452
684	nan	19.271
685	nan	17.719
686	nan	20.115
687	nan	18.41
688	nan	20.67
689	nan	17.653
690	nan	20.659
691	nan	18.466
692	nan	23.647
693	nan	18.441
694	nan	21.427
695	nan	18.698
696	nan	18.932
697	nan	18.982
698	nan	18.379
699	nan	19.259
700	nan	18.792
701	nan	24.019
702	nan	21.491
703	nan	19.793
704	nan	16.757



==> snr0.dat <==
Epoch	Random	Auto-Associative
1	621.193	173.296
2	463.382	107.826
3	418.342	91.525
4	371.284	82.615
5	334.653	77.146
6	299.457	73.415
7	278.024	70.737
8	263.165	68.575
9	250.516	66.717
10	240.212	64.975
11	233.78	63.261
12	224.145	61.657
13	217.512	60.269
14	214.214	59.161
15	207.241	58.354
16	201.548	57.804
17	195.744	57.399
18	191.096	56.895
19	186.811	56.188
20	182.05	55.333
21	177.149	54.462
22	173.259	53.691
23	170.219	53.031
24	167.744	52.43
25	165.607	51.843
26	163.385	51.266
27	160.879	50.713
28	158.258	50.195
29	155.902	49.721
30	153.787	49.3
31	151.877	48.907
32	149.973	48.53
33	148.68	48.168
34	147.245	47.81
35	146.205	47.429
36	145.022	47.041
37	144.091	46.668
38	142.642	46.307
39	140.463	45.966
40	138.026	45.638
41	134.125	45.328
42	132.041	45.024
43	132.37	44.716
44	133.505	44.414
45	128.209	44.122
46	132.886	43.828
47	127.776	43.534
48	137.054	43.245
49	128.48	42.963
50	123.126	42.693
51	125.499	42.448
52	122.141	42.237
53	122.993	42.086
54	123.315	41.961
55	132.603	41.933
56	136.93	41.936
57	120.08	42.009
58	116.42	41.966
59	118.889	41.88
60	117.504	41.747
61	115.182	41.621
62	113.852	41.47
63	112.233	41.318
64	111.844	41.162
65	109.106	41.004
66	114.342	40.856
67	106.635	40.72
68	112.898	40.592
69	110.795	40.47
70	114.482	40.363
71	113.664	40.267
72	103.127	40.18
73	108.424	40.118
74	104.187	40.047
75	106.968	40.05
76	101.783	40.048
77	104.619	40.062
78	99.41	40.016
79	102.491	39.594
80	97.021	39.845
81	125.792	45.222
82	96.991	42.216
83	96.343	40.733
84	100.845	40.732
85	94.491	39.292
86	99.279	46.99
87	98.398	39.723
88	92.666	42.356
89	100.004	37.12
90	91.022	41.438
91	91.458	37.34
92	89.308	41.176
93	112.032	37.197
94	92.107	40.953
95	87.314	36.891
96	94.717	41.273
97	87.876	36.616
98	87.881	40.166
99	97.018	36.465
100	84.141	40.54
101	89.745	36.479
102	87.506	40.939
103	89.973	36.131
104	81.238	39.562
105	86.345	36.016
106	83.796	40.1
107	88.831	36.152
108	81.823	40.774
109	82.66	36.016
110	88.327	39.809
111	86.979	35.965
112	78.731	39.113
113	77.981	35.646
114	87.474	39.548
115	80.614	44.346
116	79.286	35.457
117	75.539	36.924
118	78.047	34.604
119	75.017	37.058
120	81.6	36.011
121	89.761	38.081
122	75.368	37.657
123	71.883	39.585
124	74.392	39.097
125	70.502	34.812
126	77.722	36.559
127	73.609	36.794
128	73.697	34.895
129	69.337	36.901
130	85.641	36.767
131	74.614	35.23
132	73.643	36.807
133	71.326	36.546
134	70.223	35.311
135	74.036	36.367
136	73.029	36.369
137	72.741	35.027
138	72.743	37.152
139	66.924	35.9
140	69.107	36.12
141	74.633	39.213
142	67.046	42.928
143	76.923	39.401
144	66.335	34.412
145	69.936	43.828
146	73.518	37.089
147	79.32	37.911
148	66.653	34.34
149	66.11	34.955
150	67.968	36.915
151	68.738	33.476
152	73.059	34.298
153	62.841	37.835
154	66.245	33.489
155	114.942	36.081
156	67.687	33.215
157	62.471	34.833
158	62.188	37.09
159	62.917	33.309
160	61.671	34.673
161	65.781	37.152
162	63.174	36.911
163	69.051	46.072
164	63.01	34.938
165	65.99	36.719
166	60.81	35.971
167	74.058	45.702
168	67.832	34.161
169	62.548	33.963
170	59.382	39.053
171	60.772	35.438
172	60.914	39.572
173	68.337	37.442
174	87.068	38.501
175	60.419	32.732
176	62.405	32.949
177	71.783	32.557
178	61.133	33.349
179	64.056	32.698
180	57.893	33.403
181	61.288	33.447
182	76.963	34.838
183	62.654	33.618
184	58.607	33.731
185	59.471	34.512
186	67.683	34.258
187	58.483	34.406
188	59.328	36.865
189	68.957	36.556
190	69.028	33.489
191	61.015	35.228
192	63.033	33.329
193	56.553	35.117
194	56.509	33.069
195	56.216	35.211
196	56.881	33.587
197	57.597	34.851
198	66.605	32.757
199	57.025	35.114
200	53.951	35.459
201	57.839	50.464
202	107.136	42.782
203	63.178	35.115
204	53.367	35.372
205	53.87	33.416
206	53.868	37.91
207	57.835	33.192
208	75.774	33.172
209	54.003	33.552
210	54.188	36.736
211	50.815	33.401
212	53.439	34.653
213	58.104	34.241
214	67.724	39.999
215	50.805	32.984
216	50.81	32.177
217	51.073	32.317
218	52.209	35.48
219	58.7	37.199
220	123.514	35.89
221	52.069	38.004
222	49.942	34.355
223	51.061	33.143
224	51.026	31.716
225	49.852	34.59
226	49.334	33.842
227	67.763	38.981
228	53.031	33.841
229	51.177	32.767
230	48.407	32.254
231	48.423	36.04
232	53.86	34.413
233	57.058	34.641
234	53.099	31.502
235	54.91	32.262
236	72.603	31.419
237	51.017	33.341
238	50.324	31.997
239	48.6	34.028
240	48.714	31.339
241	49.193	31.627
242	48.018	33.408
243	51.798	33.32
244	48.909	31.808
245	50.128	32.324
246	55.338	33.796
247	68.789	33.499
248	52.57	31.177
249	48.147	31.381
250	46.455	33.735
251	49.99	34.498
252	49.015	31.916
253	52.748	31.594
254	58.191	33.292
255	48.092	34.753
256	56.462	42.447
257	46.236	36.119
258	48.624	30.615
259	48.931	30.48
260	55.258	31.683
261	49.451	36.996
262	58.835	53.787
263	50.835	35.062
264	45.859	30.719
265	44.601	30.626
266	49.014	32.532
267	47.485	32.519
268	47.114	31.983
269	45.041	31.104
270	51.89	32.843
271	51.513	29.725
272	44.071	30.218
273	43.498	31.502
274	54.122	45.481
275	55.887	36.942
276	44.469	32.227
277	44.911	30.127
278	54.317	29.762
279	43.949	29.697
280	43.348	29.989
281	42.351	29.948
282	42.088	30.302
283	56.584	31.047
284	64.254	32.137
285	46.152	30.299
286	43.732	30.549
287	42.429	32.121
288	43.081	31.22
289	52.14	30.006
290	75.287	30.74
291	44.603	32.838
292	41.901	30.823
293	42.396	29.378
294	54.861	30.997
295	46.612	32.543
296	50.879	37.044
297	42.898	31.96
298	40.893	33.396
299	41.461	30.636
300	41.811	34.58
301	47.056	29.327
302	43.095	29.771
303	42.811	30.976
304	48.358	29.273
305	45.63	28.753
306	43.18	29.511
307	53.767	33.655
308	45.9	35.616
309	43.302	30.883
310	39.849	30.507
311	41.212	30.215
312	42.375	29.071
313	65.5	34.549
314	42.799	42.24
315	41.594	29.732
316	41.661	29.33
317	46.421	30.128
318	47.158	36.999
319	55.247	34.53
320	43.261	33.723
321	41.998	28.808
322	41.468	28.862
323	43.771	28.951
324	42.867	29.588
325	40.627	30.052
326	40.628	30.585
327	42.481	30.331
328	47.574	29.86
329	42.016	31.075
330	44.998	30.963
331	39.46	30.48
332	39.856	31.029
333	51.483	31.613
334	43.351	30.614
335	40.274	29.235
336	37.93	30.354
337	39.028	30.664
338	62.056	32.635
339	48.229	28.173
340	38.444	29.264
341	38.484	28.632
342	38.93	31.216
343	39.162	39.36
344	46.044	36.586
345	62.185	32.546
346	39.937	29.594
347	37.663	27.539
348	39.479	28.553
349	45.275	28.001
350	47.051	30.181
351	37.147	29.697
352	37.773	35.09
353	38.145	29.079
354	40.024	28.127
355	41.358	27.566
356	40.482	27.518
357	37.609	27.835
358	40.805	30.511
359	44.332	28.961
360	39.445	28.676
361	48.906	29.502
362	38.398	30.767
363	43.172	34.787
364	37.961	29.41
365	45.609	28.051
366	49.542	27.882
367	39.039	31.282
368	41.903	29.926
369	42.466	29.885
370	37.904	28.532
371	40.871	30.139
372	66.856	30.07
373	42.338	37.998
374	40.687	34.095
375	39.301	27.773
376	40.775	26.978
377	35.672	27.066
378	37.946	27.619
379	36.807	28.486
380	40.383	30.422
381	39.316	28.153
382	43.435	27.622
383	38.586	28.012
384	40.377	34.494
385	42.185	27.517
386	36.54	28.21
387	39.827	27.965
388	39.178	31.13
389	40.836	27.309
390	37.023	31.075
391	39.242	30.649
392	37.922	29.023
393	50.793	29.565
394	43.382	30.075
395	37.06	34.817
396	35.038	44.981
397	40.045	31.568
398	55.988	28.218
399	39.069	27.951
400	36.536	31.445
401	39.158	31.79
402	37.08	31.21
403	37.568	26.684
404	35.572	27.032
405	37.034	26.556
406	37.007	29.008
407	40.289	28.823
408	36.262	32.921
409	36.782	27.612
410	36.863	28.31
411	40.017	28.005
412	37.381	31.634
413	39.611	27.724
414	43.478	30.024
415	41.007	27.201
416	36.772	28.533
417	37.172	26.669
418	38.193	28.039
419	37.003	26.684
420	38.029	27.706
421	36.594	26.626
422	34.8	26.893
423	36.215	26.656
424	40.551	28.135
425	36.173	31.404
426	43.954	26.213
427	48.897	25.923
428	45.404	26.299
429	34.024	27.898
430	33.43	31.376
431	33.242	31.96
432	38.261	28.355
433	50.782	26.57
434	35.149	28.992
435	34.55	29.358
436	36.288	31.337
437	46.789	27.606
438	40.105	28.94
439	35.163	31.22
440	34.799	25.978
441	42.486	26.196
442	38.227	26.779
443	35.683	33.985
444	39.742	30.626
445	40.5	35.678
446	41.668	26.674
447	33.279	25.7
448	35.86	25.594
449	36.345	25.95
450	40.57	26.896
451	34.066	28.142
452	34.009	28.193
453	38.461	26.103
454	37.327	24.976
455	41.161	25.054
456	43.593	25.142
457	38.355	25.544
458	38.11	27.692
459	33.462	37.028
460	33.724	35.588
461	33.195	25.569
462	37.569	26.54
463	36.754	25.872
464	38.748	29.398
465	32.274	26.47
466	34.131	28.502
467	34.859	25.852
468	54.747	32.718
469	43.558	25.098
470	34.413	25.049
471	32.909	25.003
472	34.565	28.83
473	36.693	26.709
474	50.036	32.105
475	33.915	25.344
476	32.003	25.226
477	31.951	24.908
478	34.266	26.201
479	37.543	26.298
480	49.761	28.548
481	42.237	27.558
482	32.226	26.86
483	31.58	24.517
484	31.905	26.121
485	47.112	34.255
486	34.55	35.505
487	32.666	27.14
488	34.33	25.345
489	37.174	24.683
490	34.67	27.382
491	33.419	27.934
492	33.474	31.155
493	34.173	25.222
494	34.442	24.856
495	36.482	24.77
496	32.639	26.058
497	35.142	26.316
498	37.957	27.736
499	35.834	25.592
500	45.712	25.163
501	39.907	24.97
502	33.133	25.02
503	40.298	25.477
504	32.551	25.079
505	32.465	25.901
506	33.053	32.698
507	41.961	30.219
508	44.985	30.877
509	37.723	25.611
510	35.282	24.873
511	30.249	24.734
512	32.668	26.395
513	32.467	26.617
514	36.377	27.673
515	33.433	25.702
516	30.208	29.062
517	30.324	25.243
518	36.893	28.218
519	34.075	23.976
520	36.067	24.664
521	44.919	23.903
522	32.071	24.793
523	31.601	24.323
524	32.46	27.026
525	50.934	24.035
526	35.722	25.996
527	33.089	25.531
528	31.53	25.69
529	31.261	25.258
530	31.14	25.134
531	33.794	26.491
532	30.023	30.256
533	34.008	30.29
534	31.369	25.163
535	33.678	26.483
536	30.653	27.563
537	33.114	25.089
538	30.423	25.045
539	36.798	25.929
540	38.336	29.215
541	35.779	23.977
542	31.678	23.425
543	33.208	23.451
544	32.615	24.587
545	29.795	31.299
546	30.641	26.285
547	37.596	29.084
548	30.588	25.644
549	31.51	30.387
550	34.616	24.594
551	32.737	23.662
552	39.512	23.222
553	30.184	24.609
554	29.409	25.524
555	34.813	29.042
556	42.196	23.307
557	32.091	23.529
558	32.652	23.582
559	28.17	29.452
560	28.79	25.369
561	29.693	23.59
562	40.439	24.761
563	33.581	28.455
564	49.502	25.107
565	30.093	29.821
566	27.729	23.196
567	27.311	23.278
568	27.352	22.717
569	27.519	23.606
570	31.132	24.485
571	30.692	23.984
572	33.18	24.048
573	31.296	25.72
574	37.761	28.58
575	33.413	24.598
576	35.743	23.745
577	33.019	24.338
578	31.566	24.519
579	31.066	23.211
580	32.061	23.598
581	30.02	25.247
582	30.22	24.852
583	28.506	26.096
584	32.184	22.965
585	31.804	23.578
586	30.306	24.707
587	28.386	28.485
588	29.429	23.57
589	34.225	22.99
590	50.363	24.63
591	38.213	24.009
592	31.448	30.855
593	30.004	23.539
594	29.47	25.507
595	32.15	22.149
596	27.401	24.012
597	26.718	23.359
598	28.435	27.9
599	47.934	22.295
600	33.289	22.524
601	28.523	23.519
602	26.455	40.314
603	27.723	25.635
604	31.216	22.453
605	40.767	21.527
606	28.695	22.605
607	29.501	22.544
608	28.881	26.672
609	30.05	23.488
610	28.521	25.596
611	41.233	21.829
612	32.233	22.384
613	28.711	23.776
614	30.915	34.877
615	27.217	33.881
616	28.064	22.485
617	28.936	23.008
618	28.179	22.162
619	28.291	23.053
620	31.212	22.539
621	29.741	26.083
622	27.738	25.978
623	28.702	22.086
624	38.415	21.583
625	35.834	23.394
626	33.061	24.885
627	29.765	23.316
628	27.88	21.907
629	30.604	23.933
630	30.033	26.216
631	39.207	21.364
632	30.326	21.823
633	27.545	23.569
634	27.749	25.977
635	28.681	22.722
636	31.18	26.268
637	28.628	21.334
638	33.229	23.16
639	27.508	21.676
640	29.955	22.824
641	41.522	26.206
642	32.985	25.315
643	28.027	23.102
644	25.698	20.979
645	27.517	21.475
646	32.7	24.642
647	30.08	29.889
648	26.282	27.628
649	26.943	22.931
650	30.86	21.87
651	30.823	23.383
652	38.156	23.266
653	29.917	23.204
654	28.836	24.241
655	25.494	22.41
656	27.712	27.139
657	29.131	23.447
658	34.055	24.929
659	29.608	22.078
660	29.899	26.997
661	29.441	21.025
662	27.01	22.541
663	27.017	20.784
664	41.78	23.3
665	29.251	22.174
666	25.506	26.841
667	25.085	21.403
668	25.636	23.421
669	31.214	22.616
670	30.706	22.873
671	25.803	22.062
672	25.048	24.127
673	29.824	21.624
674	24.729	22.447
675	24.722	22.534
676	29.443	21.039
677	40.525	21.123
678	26.902	21.257
679	25.179	21.397
680	27.409	22.226
681	59.175	26.511
682	38.046	30.373
683	26.249	29.741
684	25.297	22.279
685	24.565	23.993
686	25.635	21.373
687	25.298	23.674
688	29.9	21.823
689	36.116	25.376
690	29.084	21.712
691	24.889	23.516
692	25.555	21.038
693	32.712	26.257
694	35.09	24.489
695	28.433	23.411
696	26.505	20.306
697	37.107	20.638
698	25.96	20.063
699	24.838	22.522
700	25.412	24.287
701	26.567	29.008
702	24.472	21.367
703	24.775	20.221
704	26.014	19.963
705	28.084	20.128
706	31.08	21.101
707	26.855	24.256
708	30.581	26.702
709	28.96	27.587
710	60.314	21.83
711	30.215	20.984
712	24.208	19.785
713	24.179	22.218
714	25.501	20.514
715	23.932	25.371
716	24.233	21.579
717	26.874	34.265
718	27.7	27.627
719	30.938	23.82
720	27.23	20.712
721	27.307	22.046
722	30.007	20.624
723	29.071	24.699
724	24.482	20.611
725	25.057	22.668
726	34.93	20.325
727	41.47	22.778
728	28.628	20.654
729	30.502	24.363
730	32.552	20.292
731	24.291	21.643
732	24.534	19.806
733	34.31	21.513
734	35.856	20.491
735	28.29	23.297
736	23.662	20.095
737	23.825	22.259
738	25.016	20.491
739	27.467	22.144
740	24.941	20.078
741	26.082	22.805
742	25.924	19.933
743	26.47	24.082
744	29.636	21.194
745	28.023	26.358
746	27.545	24.524
747	26.317	20.704
748	30.35	24.54
749	33.644	21.133
750	30.795	22.707
751	41.356	20.109
752	29.202	22.082
753	24.78	20.693
754	23.825	19.476
755	25.102	20.205
756	23.61	20.145
757	24.173	22.331
758	26.203	22.043
759	27.993	20.414
760	27.451	20.395
761	24.616	19.952
762	24.706	22.695
763	32.95	34.598
764	35.655	22.858
765	30.004	24.355
766	30.83	19.811
767	28.215	19.868
768	27.339	19.449
769	30.179	20.527
770	23.974	20.425
771	26.08	22.955
772	28.338	19.673
773	32.241	20.965
774	24.225	19.507
775	25.466	20.998
776	24.188	20.079
777	26.488	21.748
778	28.387	19.02
779	38.988	19.579
780	29.327	20.543
781	23.9	30.048
782	24.07	26.07
783	25.998	24.438
784	28.788	20.325
785	23.911	21.152
786	25	21.515
787	28.145	26.391
788	25.835	20.527
789	34.639	20.207
790	29.39	19.639
791	25.846	19.643
792	23.156	20.237
793	24.434	22.298
794	26.328	20.152
795	41.522	22.897
796	27.561	19.662
797	23.639	21.166
798	25.15	20.161
799	31.755	22.596
800	27.187	19.899
801	32.95	20.302
802	31.297	18.918
803	24.641	19.35
804	22.901	20.804
805	24.229	27.793
806	23.511	20.809
807	25.338	22.464
808	36.845	23.423
809	26.508	20.178
810	22.653	18.72
811	23.1	19.365
812	22.807	23.709
813	27.32	22.321
814	23.69	20.524
815	24.466	23.444
816	26.588	18.907
817	28.503	19.231
818	28.82	20.468
819	26.831	19.16
820	25.976	20.277
821	31.075	19.432
822	31.382	21.65
823	25.411	18.77
824	24.19	21.856
825	26.726	19.118
826	25.543	20.739
827	27.321	22.757
828	39.485	20.915
829	35.316	21.476
830	23.696	18.817
831	23.122	18.537
832	23.92	19.815
833	28.926	28.205
834	26.721	22.349
835	24.312	25.525
836	26.79	20.491
837	28.147	20.334
838	29.17	21.436
839	24.304	20.011
840	25.305	19.86
841	25.63	22.915
842	29.434	22.487
843	27.133	20.981
844	23.002	19.783
845	22.955	20.051
846	23.969	20.898
847	26.717	23.219
848	30.851	19.768
849	25.007	20.398
850	23.756	19.217
851	23.332	19.445
852	25.231	20.831
853	27.887	24.676
854	29.682	22.7
855	22.415	18.66
856	23.807	18.573
857	29.455	18.394
858	27.002	18.959
859	36.843	21.299
860	35.864	32.724
861	23.055	25.189
862	23.779	20.855
863	28.844	17.966
864	25.168	nan
865	22.634	nan
866	22.297	nan
867	23.131	nan
868	30.602	nan
869	37.964	nan
870	26.422	nan
871	22.176	nan
872	22.968	nan
873	26.022	nan
874	23.659	nan
875	23.844	nan
876	22.97	nan
877	23.754	nan
878	22.785	nan
879	24.511	nan
880	25.616	nan
881	26.325	nan
882	24.259	nan
883	30.019	nan
884	27.084	nan
885	28.472	nan
886	22.624	nan
887	23.068	nan
888	26.49	nan
889	49.831	nan
890	25.077	nan
891	22.038	nan
892	24.965	nan
893	23.412	nan
894	21.988	nan
895	22.815	nan
896	26.231	nan
897	31.55	nan
898	28.094	nan
899	25.344	nan
900	22.045	nan
901	23.349	nan
902	25.584	nan
903	23.524	nan
904	23.355	nan
905	28.183	nan
906	21.731	nan
907	22.626	nan
908	32.566	nan
909	22.273	nan
910	22.295	nan
911	23.382	nan
912	32.035	nan
913	27.676	nan
914	26.808	nan
915	22.242	nan
916	27.105	nan
917	26.027	nan
918	26.843	nan
919	22.799	nan
920	23.718	nan
921	28.113	nan
922	23.605	nan
923	22.819	nan
924	23.399	nan
925	27.758	nan
926	24.033	nan
927	22.175	nan
928	24.653	nan
929	25.095	nan
930	20.886	nan
931	21.896	nan
932	36.606	nan
933	37.387	nan
934	26.938	nan
935	23.63	nan
936	21.055	nan
937	22.516	nan
938	22.914	nan
939	24.249	nan
940	22.884	nan
941	23.086	nan
942	28.478	nan
943	32.964	nan
944	29.569	nan
945	22.149	nan
946	23.565	nan
947	25.622	nan
948	29.055	nan
949	22.025	nan
950	21.826	nan
951	21.697	nan
952	24.917	nan
953	23.873	nan
954	21.121	nan
955	21.793	nan
956	25.325	nan
957	23.795	nan
958	27.366	nan
959	24.964	nan
960	24.761	nan
961	21.628	nan
962	22.983	nan
963	39.415	nan
964	30.393	nan
965	26.56	nan
966	22.217	nan
967	23.486	nan
968	21.714	nan
969	26.593	nan
970	23.679	nan
971	25.132	nan
972	21.347	nan
973	22.813	nan
974	20.705	nan
975	21.01	nan
976	20.956	nan
977	24.449	nan
978	30.483	nan
979	26.32	nan
980	25.136	nan
981	22.294	nan
982	24.122	nan
983	21.533	nan
984	31.006	nan
985	21.826	nan
986	21.453	nan
987	22.04	nan
988	26.249	nan
989	21.108	nan
990	24.438	nan
991	33.4	nan
992	30.505	nan
993	28.008	nan
994	21.649	nan
995	19.851	nan
996	20.342	nan
997	24.468	nan
998	21.316	nan
999	23.853	nan
1000	21.905	nan


==> snr5.dat <==
Epoch	Random	Auto-Associative
1	668.283	182.146
2	511.392	122.569
3	402.568	102.2
4	351.328	83.242
5	320.869	80.855
6	287.58	75.64
7	344.959	71.813
8	258.204	68.6
9	248.687	66.271
10	248.886	63.903
11	227.109	61.706
12	226.644	59.848
13	215.997	58.3
14	227.048	56.87
15	206.516	55.864
16	228.984	54.701
17	197.944	54.498
18	197.175	51.66
19	194.626	56.204
20	192.701	54.751
21	180.371	67.53
22	195.872	50.508
23	176.354	46.823
24	170.829	47.18
25	170.374	47.735
26	166.449	49.736
27	226.457	47.24
28	159.585	50.746
29	158.362	45.493
30	153.137	48.264
31	159.8	44.027
32	151.366	45.229
33	155.68	43.288
34	151.882	46.032
35	149.411	42.927
36	144.097	50.872
37	148.074	42.224
38	140.692	42.094
39	146.075	41.31
40	135.333	41.789
41	137.864	41.356
42	135.073	42.468
43	130.382	41.038
44	233.324	43.762
45	127.443	39.86
46	124.131	43.258
47	122.905	39.609
48	125.777	44.076
49	122.351	39.462
50	129.011	46.137
51	119.587	43.521
52	124.828	43.995
53	116.904	55.838
54	118.879	44.223
55	118.517	39.584
56	113.92	38.878
57	115.384	38.376
58	147.189	38.237
59	107.309	37.898
60	115.992	39.323
61	106.305	39.211
62	117.083	39.391
63	105.025	38.945
64	115.148	39.73
65	102.674	36.97
66	108.44	40.873
67	102.67	38.4
68	123.197	38.178
69	98.116	42.661
70	99.935	40.849
71	109.28	55.1
72	101.047	36.52
73	111.329	35.993
74	93.118	37.792
75	105.076	45.224
76	99.082	47.915
77	93.458	38.638
78	223.661	37.551
79	97.127	35.717
80	88.604	37.429
81	90.961	35.739
82	91.313	37.94
83	87.488	37.294
84	93.458	38.841
85	86.869	35.41
86	93.84	37.935
87	88.17	41.124
88	87.644	39.16
89	120.689	37.956
90	86.291	38.13
91	82.359	48.809
92	87.432	36.959
93	87.714	35.812
94	107.421	38.358
95	86.303	34.507
96	80.635	35.227
97	81.458	38.498
98	98.127	37.682
99	79.218	39.934
100	80.269	37.808
101	78.278	36.441
102	118.986	34.993
103	96.378	37.847
104	80.361	37.258
105	75.372	42.136
106	80.499	34.988
107	76.426	35.571
108	80.453	37.348
109	73.624	33.74
110	74.096	34.547
111	176.677	36.584
112	73.42	34.292
113	72.036	35.183
114	70.434	37.583
115	74.018	34.298
116	71.858	37.212
117	76.682	39.979
118	72.879	34.473
119	84.279	45.61
120	69.902	45.568
121	70.61	33.093
122	83.52	32.488
123	70.903	36.398
124	71.016	33.138
125	93.305	33.344
126	67.74	35.547
127	72.755	34.336
128	101.199	33.238
129	67.412	34.504
130	65.921	37.873
131	73.461	36.987
132	71.204	42.738
133	86.788	33.817
134	69.436	33.684
135	64.692	35.813
136	73.88	40.417
137	65.324	40.189
138	72.178	32.534
139	69.177	33.419
140	81.278	32.178
141	63.242	32.292
142	64.82	33.807
143	102.183	38.566
144	61.865	36.246
145	63.998	40.163
146	66.034	32.371
147	88.273	32.269
148	64.422	35.499
149	61.231	32.373
150	63.245	31.799
151	60.521	33.773
152	82.168	37.456
153	62.039	35.791
154	61.611	37.49
155	63.243	33.122
156	72.18	38.673
157	60.881	33.285
158	68.035	33.689
159	70.679	40
160	63.798	39.032
161	60.274	36.715
162	59.949	33.208
163	111.17	34.005
164	55.763	34.247
165	56.272	35.412
166	56.891	33.444
167	57.308	33.952
168	56.607	32.64
169	59.009	33.22
170	65.892	32.519
171	75.104	34.598
172	56.936	33.357
173	67.377	35.03
174	55.959	34.378
175	59.351	32.712
176	69.484	32.237
177	66.353	32.722
178	60.927	32.621
179	74.565	33.782
180	57.926	50.201
181	59.206	33.302
182	57.407	31.726
183	77.007	30.256
184	54.511	30.146
185	56.594	30.114
186	55.367	31.874
187	66.449	37.76
188	50.666	37.613
189	54.865	31.841
190	68.237	30.341
191	56.081	34.217
192	52.463	34.537
193	53.376	35.12
194	52.921	43.959
195	101.228	32.322
196	54.943	32.467
197	59.129	32.749
198	61.215	31.671
199	50.564	31.433
200	49.957	34.192
201	53.766	31.825
202	55.607	32.62
203	54.672	30.367
204	67.083	31.727
205	62.652	30.882
206	49.755	32.54
207	58.795	29.726
208	50.521	30.201
209	58.541	31.052
210	49.906	34.642
211	62.83	30.906
212	46.902	29.609
213	47.816	30.728
214	59.934	38.967
215	54.285	43.033
216	53.365	30.29
217	48.593	29.513
218	62.355	35.403
219	49.11	32.124
220	53.781	29.752
221	60.665	29.331
222	46.92	31.874
223	59.317	35.513
224	51.313	33.285
225	53.215	30.33
226	50.871	29.426
227	59.982	29.595
228	49.541	30.063
229	46.736	34.478
230	50.704	32.654
231	101.422	29.16
232	48.641	29.361
233	44.017	29.942
234	45.23	38.227
235	47.78	37.56
236	47.786	32.116
237	46.019	32.484
238	54.494	29.079
239	45.861	33.365
240	50.346	28.452
241	48.628	31.19
242	52.051	30.679
243	44.382	33.678
244	55.091	28.995
245	43.91	30.529
246	53.428	29.647
247	53.77	34.126
248	54.495	32.513
249	48.821	31.635
250	57.251	29.124
251	44.525	30.224
252	47.583	32.368
253	52.395	35.116
254	45.606	29.647
255	47.768	33.394
256	48.566	40.129
257	52.353	31.745
258	55.238	29.981
259	51.039	33.648
260	47.136	27.606
261	45.22	28.095
262	55.114	28.492
263	44.601	28.701
264	49.096	30.022
265	52.356	30.502
266	46.253	44.406
267	43.894	35.488
268	54.8	28.993
269	49.929	28.845
270	44.693	30.219
271	54.233	30.724
272	43.24	30.158
273	42.907	31.678
274	46.373	29.741
275	53.5	34.227
276	49.957	28.144
277	43.428	27.421
278	59.877	26.946
279	44.462	27.08
280	52.241	27.19
281	40.234	27.64
282	48.93	29.134
283	75.641	33.312
284	47.91	33.983
285	42.717	36.085
286	41.985	28.066
287	42.372	27.519
288	92.028	28.374
289	47.107	28.857
290	39.972	29.766
291	41.869	27.354
292	41.338	29.356
293	41.738	32.377
294	41.736	30.6
295	40.578	35.21
296	43.677	32.046
297	38.942	28.63
298	68.002	28.775
299	39.081	28.349
300	45.766	27.282
301	39.107	27.393
302	42.003	27.307
303	46.706	32.965
304	47.956	27.972
305	50.367	29.043
306	45.042	32.05
307	49.171	35.615
308	41.49	36.259
309	47.18	27.801
310	41.28	26.764
311	42.48	26.747
312	40.46	28.058
313	47.026	40.165
314	39.96	34.954
315	43.553	26.002
316	51.294	27.071
317	39.52	26.887
318	42.686	30.974
319	65.548	25.953
320	39.019	26.1
321	39.139	26.355
322	42.624	32.518
323	41.725	33.242
324	43.256	29.425
325	38.479	32.507
326	49.869	26.494
327	41.884	26.762
328	41.41	26.02
329	41.224	27.209
330	48.466	26.684
331	43.81	29.826
332	44.986	30.905
333	42.793	39.593
334	42.691	29.231
335	40.798	28.279
336	44.122	29.411
337	49.851	27.414
338	40.005	25.725
339	39.561	25.534
340	38.965	25.9
341	43.318	29.374
342	49.033	27.403
343	44.083	31.316
344	36.473	26.892
345	40.863	26.559
346	37.542	27.669
347	48.687	35.878
348	38.832	50.599
349	45.8	30.333
350	38.731	25.377
351	39.7	25.049
352	38.865	25.084
353	45.837	25.66
354	34.843	26.873
355	41.872	24.866
356	46.771	25.988
357	37.775	29.761
358	39.894	33.525
359	51.01	26.616
360	37.22	27.201
361	45.832	30.246
362	36.863	28.016
363	39.168	27.46
364	38.175	28.512
365	38.798	25.059
366	36.285	26.508
367	37.253	37.026
368	37.768	38.583
369	43.412	26.806
370	78.597	24.726
371	38.841	24.782
372	38.074	24.672
373	39.023	24.672
374	37.466	24.689
375	35.33	24.724
376	37.384	25.459
377	34.414	26.747
378	39.939	34.678
379	35.218	27.75
380	51.534	24.994
381	37.914	27.983
382	36.581	29.199
383	39.438	41.436
384	40.35	32.437
385	39.06	42.009
386	47.168	26.989
387	44.13	25.282
388	46.218	24.751
389	34.77	24.519
390	35.536	24.309
391	36.772	24.239
392	36.352	24.105
393	58.51	24.182
394	42.592	24.078
395	35.086	24.257
396	35.249	24.888
397	36.599	30.565
398	34.177	32.379
399	39.394	30.779
400	37.353	26.611
401	37.974	27.187
402	38.548	26.175
403	40.846	24.804
404	37.29	25.13
405	34.316	29.404
406	37.063	28.642
407	36.693	26.498
408	53.326	25.976
409	39.547	27.436
410	36.618	28.578
411	32.744	33.101
412	32.361	27.813
413	55.904	24.835
414	39.081	24.929
415	34.809	41.353
416	35.718	25.483
417	35.624	24.366
418	34.477	23.927
419	40.333	25.369
420	35.174	25.497
421	34.408	32.824
422	33.782	28.929
423	59.292	24.706
424	34.155	24.286
425	33.356	27.772
426	51.23	24.992
427	37.746	27.351
428	37.589	24.722
429	35.334	32.859
430	33.692	32.421
431	41.218	33.213
432	42.863	25.531
433	34.583	24.122
434	34.295	23.731
435	35.516	23.72
436	34.677	23.87
437	34.484	24.519
438	58.081	26.59
439	39.677	24.783
440	35.19	24.726
441	31.783	29.452
442	33.502	25.82
443	35.042	24.487
444	34.595	24.797
445	43.192	29.697
446	34.733	28.111
447	63.417	25.67
448	32.139	25.324
449	31.582	30.187
450	31.621	26.473
451	33.273	27.924
452	36.615	25.351
453	33.593	29.252
454	40.264	25.523
455	38.701	26.494
456	35.399	27.227
457	34.033	34.973
458	31.434	27.777
459	35.152	24.435
460	36.427	24.328
461	35.62	25.034
462	40.319	27.749
463	30.754	26.274
464	34.64	25.066
465	44.255	24.468
466	34.952	25.458
467	47.99	30.38
468	39.62	24.086
469	36.963	23.512
470	33.224	23.052
471	33.567	24.578
472	35.038	28.443
473	42.548	29.748
474	33.722	24.401
475	30.958	24.373
476	40.137	24.319
477	40.439	27.091
478	35.267	25.454
479	31.858	27.636
480	38.203	24.924
481	37.398	24.578
482	34.937	25.132
483	32.467	28.742
484	37.889	26.06
485	38.651	24.928
486	33.306	24.3
487	33.494	28.725
488	34.506	25.335
489	33.945	24.219
490	43.051	28.234
491	29.607	24.722
492	30.277	25.097
493	46.622	24.733
494	30.612	29.177
495	29.848	24.692
496	32.984	28.012
497	34.833	23.63
498	36.273	25.247
499	34.656	24.569
500	57.253	37.29
501	33.563	33.731
502	31.237	24.996
503	33.527	22.826
504	35.137	24.598
505	43.721	26.863
506	30.977	30.135
507	33.165	24.777
508	29.722	24.382
509	31.809	27.343
510	34.418	26.82
511	39.863	26.196
512	43.03	23.42
513	29.979	24.225
514	35.635	30.226
515	36.589	34.79
516	33.953	26.948
517	30.872	25.303
518	35.225	24.786
519	40.332	26.657
520	34.975	23.953
521	33.483	24.681
522	37.2	23.343
523	37.695	25.237
524	33.616	24.396
525	32.152	27.754
526	35.266	23.197
527	40.767	23.242
528	30.764	22.723
529	30.972	24.139
530	54.621	25.384
531	33.061	31.876
532	30.483	27.101
533	30.132	24.081
534	28.927	23.18
535	nan	22.689
536	nan	23.273
537	nan	26.162
538	nan	24.494
539	nan	25.093
540	nan	24.726
541	nan	24.975
542	nan	23.524
543	nan	24.475
544	nan	28.815
545	nan	27.16
546	nan	24.506
547	nan	24.076
548	nan	25.384
549	nan	25.524
550	nan	23.515
551	nan	24.162
552	nan	23.24
553	nan	32.614
554	nan	27.685
555	nan	27.669
556	nan	32.651
557	nan	22.479
558	nan	22.176
559	nan	23.935
560	nan	24.928
561	nan	24.605
562	nan	27.231
563	nan	25.027
564	nan	27.029
565	nan	23.733
566	nan	23.307
567	nan	24.022
568	nan	27.984
569	nan	24.594
570	nan	24.421
571	nan	24.981
572	nan	25.839
573	nan	24.361
574	nan	23.397
575	nan	26.835
576	nan	25.307
577	nan	21.797

